A search for auroral radio emission from \beta Pictoris b

Magnetized exoplanets can serve as the source of auroral radio emissions, allowing us to characterize the magnetospheric properties of these planets. Successful detections of auroral radio emissions from brown dwarfs, as well as from Jupiter, suggest that Jupiter-like planets in distant orbits may also generate radio emissions through a similar mechanism. In this study, we present our search for 250-500 MHz emissions from $\beta$ Pictoris b, one of the most extensively studied young Jupiter-like planets. We conducted the search using the upgraded Giant Metrewave Radio Telescope (uGMRT). Despite the favourable orbital inclination, no signal was detected, putting 3$\sigma$ upper limits on the radiation at 0.18 mJy. We translate this limit into constraints on the ionospheric and magnetospheric parameters, assuming that the emission is powered by the Hill current system. While the upper limit is larger by a factor of a few than the nominal estimate of radio intensity, we put constraints on the magnetospheric and ionospheric parameters.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
